Illuminating the Dark Sector: Searching for new interactions between dark matter and dark energy

The current standard model of cosmology - the {\ensuremath{\Lambda}}CDM model - is appropriately named after its controversial foreign ingredients: a cosmological constant ({\ensuremath{\Lambda}}) that accounts for the recent accelerated expansion of the Universe and cold dark matter needed to explain the formation and dynamics of large scale structures. Together, these form the dark sector, whose nature remains a mystery. After 25 years of withstanding confirmation and support for the {\ensuremath{\Lambda}}CDM model, enough to bypass some of its unclear theoretical issues, this paradigm is facing its biggest crisis yet. The rapid advent of technology has brought cosmology to an unprecedented observational era, with increased technical precision and the emergence of independent measures, including probes of phenomena that were thought impossible to detect or even exist, such as the gravitational ripples that propagate in the spacetime. However, such precision has unveiled cracks in the porcelain of {\ensuremath{\Lambda}}CDM, with pieces that seem glued together and difficult to reconcile. Particularly worrying is the apparent lack of compatibility between measurements of the Universe's present expansion rate based on local measurements and those based on phenomena that occurred far in the early Universe and that can only be translated into present quantities through physical propagation under a cosmological model. In this dissertation, we delve into extensions to the standard model that consider alternatives to the mysterious nature of the dark sector and any possible new interactions therein. We analyse these alternative models, hoping to identify measurable observational signatures of extra degrees of freedom in the dark sector.

==> LICENSE.txt <==
The MIT License (MIT)

Copyright (c) 2014 Andrew Hills

Permission is hereby granted, free of charge, to any person obtaining a copy of
this software and associated documentation files (the "Software"), to deal in
the Software without restriction, including without limitation the rights to
use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of
the Software, and to permit persons to whom the Software is furnished to do so,
subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS
FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR
COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER
IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN
CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.


==> _config.yml <==
title: Thesis Template
description: A LaTeX thesis class template
google_analytics: 
show_downloads: true
theme: jekyll-theme-slate

gems:
- jekyll-mentions

